The Faetar Benchmark: Speech Recognition in a Very Under-Resourced Language

We introduce the Faetar Automatic Speech Recognition Benchmark, a benchmark corpus designed to push the limits of current approaches to low-resource speech recognition. Faetar, a Franco-Proven\c{c}al variety spoken primarily in Italy, has no standard orthography, has virtually no existing textual or speech resources other than what is included in the benchmark, and is quite different from other forms of Franco-Proven\c{c}al. The corpus comes from field recordings, most of which are noisy, for which only 5 hrs have matching transcriptions, and for which forced alignment is of variable quality. The corpus contains an additional 20 hrs of unlabelled speech. We report baseline results from state-of-the-art multilingual speech foundation models with a best phone error rate of 30.4%, using a pipeline that continues pre-training on the foundation model using the unlabelled set.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to Interspeech 2025.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

Interspeech.cls - defines the Interspeech document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.


==> rebuttal.txt <==
We appreciate the reviewers' comments. We will incorporate the new references in the final paper.

A recurring theme was that we should have addressed inconsistencies in the reference transcription. As Reviewers 2 and 3 (and we ourselves) point out, this means that the PER is only a very rough measure of model quality.

There is no easy fix. Both of the papers R3 points to rely on parallel data in ways that would be substantially more difficult in our setting. The first, about Swiss German, takes a strategy of manually labelling a subset of the data in Standard German and then building a seq2seq that serves as an orthography normalizer. The second describes a dialectal Arabic corpus constructed by eliciting a variety of transcriptions *for individual utterances*, allowing for matches against multiple transcriptions. Both approaches are far more difficult for us given the lack of Faetar and Franco-Provençal speakers.

We are currently working along the lines of the first approach, which requires manual ``lexical''-level annotation by a Faetar language expert, of which there are few in the world. This adds to an already time and resource intensive corpus preparation. Furthermore, it will complicate the logic of the benchmark. (Should examples of the pseudo-word level transcription be provided at train? Should the evaluation be PER or WER?) We preferred to release a simple version of the resource now and wait to address the questions raised by the transcription variability until we had more to say. The PER, as-is, is demonstrably (based on our results) tracking at least gross improvements. We should also point out that the reported results contained a small error (to be updated in the final paper) such that the best result in the constrained condition is actually 56.7 PER, and not 35.9, meaning that there is very clearly and provably substantial room for improvement in this condition, even without changing the evaluation or reference transcriptions at all.
